Robustness Cannot be Reduced to Regularization: Studying Adversarial Training Beyond the Linear Case

The vulnerability of ML models to adversarial examples has recently emerged as a major concern. While adversarial training is one of the most effective countermeasures to this issue, its high computational cost remains an obstacle to practical deployment. Recent progress in reducing this cost has relied, in the case of linear models, on a formal equivalence between the adversarial risk and a simpler form of regularized risk. This enabled significantly more efficient training procedures, which naturally raises the question of whether such an equivalence can be extended beyond linear models. In this work, we formally show that no such equivalence is possible for two-layer networks. Our proofs proceed via a reduction to key properties that fundamentally separate the adversarial risk from any simple regularized risk which would only exhibit a weak form of data dependence. Beyond this setting, we provide empirical evidence on Wide-ResNets indicating that the same type of impossibility persists in deeper and more expressive architectures.

==> mlp_r0.02_k50_D12.csv <==
scalar,E10,E20,E30,E40,E50,E60
-0.07557469800118284,0.2219598847431066,0.31278850021144944,0.4646119704269415,0.5239177722501391,0.6212554339309311,0.8399692618240575
-0.07405584216734301,0.20829195681105298,0.2956572649448606,0.44253696179724533,0.5001827053276912,0.5957841271768897,0.8085168800641025
-0.07254442082972837,0.19504841879923857,0.27899868483967594,0.42092864389101126,0.47692013127218646,0.5707475284138763,0.7775422186292728
-0.07103221659781095,0.18222553107068937,0.2628073021984418,0.39979733518005456,0.45413324055310245,0.5461510355163424,0.7470537616583434
-0.06952530165815761,0.16982950702781385,0.24709340168770774,0.37914792002418607,0.4319006489930149,0.5220028552346997,0.7170564132597045
-0.06801018986775192,0.15786195720491258,0.2318582020440524,0.35898387700963397,0.41020554970256057,0.49830978650915214,0.6875507049904771
-0.06650103050466623,0.1463251018288511,0.21710593403561296,0.33930985601367536,0.3890030356661133,0.47513613400747406,0.6585455452851473
-0.06498824235516597,0.13521889937068707,0.20284034398225287,0.32013645401912844,0.36830058960485923,0.45261763968476176,0.6300721184339066
-0.0634750315726504,0.12453848545953095,0.18906436412600575,0.3014657698683063,0.3481000734218789,0.43056984228446826,0.6022720314762068
-0.06197051839246606,0.11428916923342826,0.1757695485291189,0.2833022494400744,0.32840584492396263,0.4089969584711928,0.5750109609947239
-0.06045546339603085,0.10447559050030812,0.16294733051505692,0.2656500612350726,0.30922511852411577,0.3879011599751639,0.5482733626949099
-0.05894703700784634,0.09509924557348831,0.1506105985503898,0.24851627564233672,0.29056203951989495,0.36728796898385946,0.5220639469784
-0.05743198201141114,0.0861573048132088,0.13875721196160146,0.2319045526111356,0.2724235590328364,0.34716315249653495,0.4963916481306568
-0.05592027670394407,0.07765902595275295,0.127388901716436,0.21582256814407466,0.254814724565587,0.32752972230658634,0.47126088328759713
-0.05441212986493918,0.06959722767680383,0.11650638914489321,0.20027171710783878,0.23773613468163896,0.3083923858655472,0.44667707187477373
-0.05290122872131823,0.06197001670663894,0.10610313681636212,0.1852592085772145,0.2211937756793649,0.28975533708637524,0.4226483134329127
-0.05138930845925324,0.054773895819846305,0.0961823726567505,0.1707944882797455,0.20519604930644547,0.2716226607692016,0.3991786996435885
-0.04987179591271978,0.0480104046094307,0.08674556923574701,0.15687928429268716,0.1897454586311932,0.2539988825203515,0.37627618404857843
-0.04835875551211565,0.041685504254200444,0.07779126702142462,0.14351721410414112,0.17485006858147237,0.2368898943691652,0.35394875702964107
-0.04685266377367012,0.035807061406514254,0.06932207370559024,0.13071861475368174,0.16051226655746406,0.2203049190497905,0.33220329272160587
-0.0453408976321032,0.030375590703592886,0.06133408592098763,0.11848496085932146,0.14673870146701504,0.20424667858586254,0.31104538605386783
-0.04382746169865747,0.02538916063917149,0.05382676939967636,0.10681825590890226,0.1335366351638513,0.18871967373734838,0.2904842155298374
-0.042316571884627466,0.02084756384984899,0.046798832127373194,0.09572756935247326,0.12091057749620465,0.1737316043201448,0.2705252492696206
-0.04080775373709786,0.016746560973045603,0.04026057801330133,0.08521857880733476,0.10886317139813263,0.1592895214801039,0.2511752994880379
-0.0392996130601822,0.013093045660991702,0.03421339505586971,0.07529537234257996,0.09740682994597037,0.14540043032132174,0.23244110612395535
-0.037784558063747,0.009887038289553434,0.0286580903138334,0.06595750970438001,0.08654193402766139,0.13206998758765365,0.21433063421923623
-0.03627238782030039,0.007134302337544773,0.023598083393179547,0.05721435266350613,0.07627306467900402,0.11930226833222725,0.19685276403362165
-0.03475962319537937,0.004826231117142206,0.0190292393047975,0.049070402797732726,0.06660703132226788,0.10710545957146046,0.18001499089491074
-0.03325348478182617,0.002967771153139391,0.014947394282944212,0.04153017704257735,0.05755122707030761,0.09548800992394782,0.1638278986807298
-0.03174015907292805,0.0015570428337224288,0.011359089003309026,0.03459635052402193,0.04911070362410103,0.0844547383003833,0.14830412073143012
-0.030227780224709302,0.0005941064843804156,0.008258098141517506,0.02826997691346794,0.04128632711871024,0.07401172848764563,0.1334569535230781
-0.02871465626485561,7.62212459502104e-05,0.005648561925646013,0.022559695033584442,0.03408964483754657,0.06416809848361821,0.1194288912172238
-0.02720385336691308,0.0,0.0035297852814502656,0.01747503447300027,0.02752779141099423,0.05503029901600691,0.10615089495120325
-0.025695207408035433,0.0003756693332684236,0.001907059233142384,0.013019193571692195,0.021657483430583567,0.046532717720966454,0.0935788798132082
-0.024180154831586902,0.0012017888622601921,0.0007775352740387333,0.009206269646833395,0.01645260993284958,0.03865970341792376,0.08172149691122714
-0.022669852231890407,0.0024793652305942523,0.00013991249120526053,0.006035204912060672,0.011908040981292117,0.03141760531315891,0.07059119875434332
-0.021158137330222607,0.004208259366770483,0.0,0.003530821194835095,0.008031526666577119,0.02481446685021316,0.06020805240792809
-0.019648008319799074,0.006393427962231893,0.0003588043340924421,0.0017176563552647418,0.004994570412935442,0.01886098585532782,0.050588103797686475
-0.01814012524524739,0.009029142496400263,0.001205302603514362,0.0005438551507729727,0.002751115610300477,0.014090688095082907,0.04174808700529764
-0.016625550535054736,0.01211255828404789,0.002543847607086493,0.0,0.0011788710195773466,0.010152647181997999,0.03415750421742664
-0.01511535013001848,0.015645923623146492,0.004373603475152059,7.774640272074127e-05,0.0002635691942609418,0.006865876849232287,0.0273907506271456
-0.013601079999601095,0.019621931674621073,0.0066994027766852345,0.0007723555061177127,0.0,0.00422418543567746,0.02140106872396569
-0.012087928082759393,0.024042299048425666,0.009516541632969734,0.002080507408337727,0.0003809813013436011,0.002221293083210067,0.01616837695290339
-0.010580853876696128,0.02890652578736824,0.012826435703762176,0.004002788063866219,0.0013984521213694307,0.0008520696972882729,0.011678509495645832
-0.00906769077705922,0.03421233795758661,0.016622179281397528,0.006536080854845543,0.0030446512716118318,0.00011247981876744412,0.007923079368825057
-0.007556320139047912,0.03996172097582366,0.02090903018400285,0.009673960298783887,0.005314399397458479,0.0,0.004900107088454893
-0.0060451574911808,0.04614966799776054,0.02569129207384494,0.013414677658053365,0.008198879732548592,0.0005140249619258371,0.0025972511113576888
-0.0045376483988342755,0.05277400119076364,0.030968634023956356,0.01775507070014598,0.01169293841864019,0.0016508975917695532,0.0010149465481593307
-0.003025311486097536,0.05984289745804884,0.036742151449709104,0.02269362428326465,0.015793815992134915,0.0034049734394942604,0.00015033292084280425
-0.0015162468341166537,0.06735548642125146,0.04300770999836816,0.028226089872957296,0.020498991743805022,0.005778595189686127,0.0
1.159880897630619e-06,0.07531225642421739,0.04976935112742895,0.03434474987698804,0.025798432492278558,0.008768651806900655,0.0005601789699108469
0.0015127511626762179,0.08371132971162508,0.057027253725534806,0.04104424528489137,0.03168857865912193,0.01237077558077061,0.0018273264296915716
0.0030258097137716906,0.09254031411670557,0.06477279035248973,0.048319201472004136,0.03816710928957296,0.01658808671139866,0.003794616304510988
0.004534950801304632,0.10180809806089519,0.07300577306267202,0.056167443402474926,0.04523123199912314,0.021418900117510725,0.006469396418287816
0.0060476405303086156,0.11151325345933594,0.0817338683989756,0.06458411626836635,0.052946196354698126,0.0268601832613837,0.00985358992716116
0.007558517123064633,0.1216513944132877,0.09095070925438235,0.073568053068926,0.061273024551221134,0.03291454359072215,0.01394881780976749
0.00906997597321109,0.1322179496827771,0.1006550331888033,0.08311512143710766,0.0701752121055391,0.03958029646575756,0.018756502405486437
0.01058097708070155,0.14321378253289496,0.11084038974788822,0.09322811913031917,0.07965148902167798,0.04686322471256144,0.02428082756950825
0.012092458052206892,0.15463325908958092,0.12151203313729841,0.10390054939183145,0.08969844718519736,0.05506370341238811,0.031499200902276675
0.013604118361936455,0.16648292155928238,0.13267321322916992,0.11512826799308779,0.10031427883698778,0.06462373000179629,0.04076207749444669
0.015115599333441794,0.17874977385245544,0.14432551753991243,0.12690956273898524,0.1119091137378354,0.0765467297022703,0.05073102123811078
0.016624376068112675,0.19143454243225896,0.15646407968640197,0.13924323569218627,0.12453144505934303,0.08908738384671298,0.06139162585095236
0.018134920321043663,0.20454393839826768,0.16911048319581706,0.1522823958292864,0.13770509506813228,0.10222621041672811,0.07273787694331839
0.019646763490065486,0.21808137106310285,0.182316874807969,0.16587899699426162,0.15142512707570183,0.11595005689722096,0.08477492351720874
0.021158244461570826,0.2320404880334805,0.19600650636481115,0.18000652327592162,0.16568414906362688,0.13024420722593952,0.09780815073526075
0.02266999942834338,0.24641250706466894,0.2101777339080619,0.19465802619263933,0.1804707551144561,0.1450966998877073,0.11159739311727175
0.02418663010213214,0.26120211454795783,0.22482815028531228,0.20982913001481532,0.19578071606718497,0.16049875745777617,0.12604069502492737
0.025697941967679362,0.27640630347204587,0.23995779976102136,0.2255186502092904,0.2116049389813757,0.17644382891434893,0.14113078777994437
0.02720507540548316,0.2920236749915495,0.255562566820509,0.24172033315262287,0.22793262805361908,0.19292933612270663,0.1575417944277493
0.028716670844356855,0.30805149351213834,0.2716418321838072,0.258426167776067,0.2447584931814957,0.2099440531113154,0.17531549512977523
0.030227460340699598,0.3244902141943956,0.2881931180842326,0.2756330127436666,0.2620817427332431,0.2276142214938506,0.19371426359916075
0.03173903252525531,0.3413383427367439,0.3052154775754611,0.2933339645463544,0.279904448887386,0.24691314612136378,0.21272925788401065
0.033250666384454085,0.3585978118788232,0.32271191057607845,0.3115237618804422,0.2986062704080322,0.26673631992319496,0.23235197952236256
0.03475919308765217,0.3762612066479814,0.340678598531233,0.33019184590894973,0.31789081232866295,0.28705836995792083,0.252576525918334
0.03627012236893497,0.39432398528048707,0.35912208436567866,0.3493396102625473,0.3376517193309927,0.3078691060720093,0.273395640305256
0.037781832377591716,0.4127892397923718,0.37803450576344855,0.368964685771176,0.3578785603393195,0.32916173031777407,0.29480065177723097
0.03929335290238121,0.4316518433221164,0.39741163747138536,0.38906842217376847,0.3785672311407721,0.35092892715939705,0.31678108864965143
0.040804767875993186,0.450907441797341,0.41728530858694646,0.4096371233077642,0.39971193275933975,0.3731624429136824,0.3393292508029861
0.04231528395057406,0.4705646275195631,0.43763739835743665,0.43066571427717143,0.4213056915219738,0.3958563036652352,0.3624381227415629
0.0438277342866929,0.4906188095283775,0.45844902277851585,0.45214715125619553,0.4433434495794846,0.4190073481357762,0.38610071258999107
0.045340224176095914,0.5110676512594168,0.47972275532997305,0.474077029105831,0.46581924123453194,0.4426083805989282,0.4103069108170011
0.04684797698617617,0.5319111737336193,0.5014550804658838,0.49645303800279234,0.48872923382127376,0.4666506442340535,0.4350506677204644
0.04836685061425095,0.5531487986125497,0.5236472722117351,0.5192703033304586,0.5120674569423835,0.4911299997581811,0.4603301591188873
0.04987829468121483,0.5747760913454116,0.5462975062876289,0.5425208759078033,0.5358287731524218,0.5160378755336307,0.48613909932223776
0.051390923573201644,0.5967875843513775,0.5694016353243876,0.5662016696271107,0.5600106140853697,0.5413683177361972,0.5124705285502628
0.052903442180853515,0.6191799250947109,0.5929599651075093,0.5903080817523539,0.5846050740733644,0.5671173777930292,0.539317533199247
0.05440832804859438,0.6419624319001004,0.6169753567252957,0.6148344759346516,0.6096085196202535,0.5932799205398656,0.5666737970079799
0.05592021798136989,0.6651260017764724,0.6414424293719104,0.6397778690629887,0.6350193898141324,0.6198473450580398,0.5945353325069644
0.057432723239850006,0.6886671335343675,0.666361774556312,0.6651314347041801,0.6608278659069575,0.6468150370815641,0.6228961600299505
0.05894528213941849,0.7125821483974131,0.6917310474777806,0.6908901029176406,0.6870310712587041,0.6741771222310178,0.6517487822228053
0.060456926566899334,0.7368725791486798,0.7175449781112943,0.7170524220309911,0.7136254379243164,0.7019337844773819,0.6810872079133928
0.061965207595109595,0.7615368739464361,0.7438072883347883,0.7436139338187048,0.7406043380054043,0.7300808219522354,0.7109065495045183
0.06347767379844119,0.7865709438362601,0.7705197093949485,0.7705715580205609,0.767963303889874,0.7586082480347457,0.7412013768589012
0.06498971063799737,0.8119711954950704,0.7976738974907777,0.7979227535150205,0.7956980174701799,0.7875118030557429,0.7719637073760296
0.06650240587848039,0.8377450034161511,0.8252712069733008,0.8256599828964174,0.823803456645971,0.8167873640386788,0.803188021582595
0.06801382625937288,0.8638888805819462,0.8533057248326822,0.8537814805758953,0.8522737801234623,0.8464318744687417,0.8348704522594848
0.06952144677259602,0.8903944737314895,0.8817795867526567,0.8822833542369237,0.881107270519278,0.8764397685531338,0.8670080411611005
0.07103371151634451,0.9172600773438704,0.9106870632851581,0.9111573741423709,0.910299914104977,0.9068044603239697,0.8995969661629832
0.07254922777048763,0.9444823146613199,0.9400275938932652,0.9404027017280133,0.9398483379901743,0.93752257410083,0.9326290216274067
0.07406224746036388,0.9720644381624808,0.9697989014134089,0.9700182151466911,0.9697493842575016,0.9685894362391405,0.9660981511462045
0.07556989555115537,1.0,1.0,1.0,1.0,1.0,1.0


==> svg-inkscape/wrn_train_E0000_s0.50_Tavg_norm_pix_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7d9e, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wrn_train_E0000_s0.50_Tavg_norm_pix_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.19438171bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90536041)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wrn_train_E0000_s0.50_Tavg_norm_pix_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/wrn_train_E0010_s0.50_Tavg_norm_pix_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7d9e, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wrn_train_E0010_s0.50_Tavg_norm_pix_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.19438171bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90536041)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wrn_train_E0010_s0.50_Tavg_norm_pix_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> wrn-sgd-wd-sched-large3_adv.csv <==
model,epoch,avg_norm,l2_cosine_last,l1_cosine_last,l2_cosine_conv,l1_cosine_conv,clean_loss,clean_accuracy,adv_loss,adv_accuracy
wrn-sgd-wd-sched-large3-E1p00,0,0.33964669704437256,0.19634205102920532,0.16995926201343536,0.6085137128829956,0.4867546856403351,2.908756471710205,0.09826000000000007,3.503085667572025,0.0
wrn-sgd-wd-sched-large3-E1p00,5,0.08913453668355942,0.5491571426391602,0.46649548411369324,0.4401150047779083,0.29058629274368286,1.2396792882537846,0.5803400000000006,1.6226168587875376,0.39189999999999986
wrn-sgd-wd-sched-large3-E1p00,10,0.09811945259571075,0.5403879284858704,0.43334585428237915,0.4010489284992218,0.15367431938648224,0.9889932806777957,0.7115399999999996,1.4350015274047851,0.46043999999999985
wrn-sgd-wd-sched-large3-E1p00,15,0.10452917963266373,0.5544598698616028,0.4282188415527344,0.30797797441482544,0.057874906808137894,0.9171667691802982,0.7306000000000002,1.3891215535736094,0.4825399999999999
wrn-sgd-wd-sched-large3-E1p00,20,0.1085549145936966,0.4146314561367035,0.31772443652153015,0.3494647145271301,0.15570902824401855,0.8461710949707029,0.7482599999999997,1.3454435303497305,0.5017799999999996
wrn-sgd-wd-sched-large3-E1p00,25,0.10177887976169586,0.2963484823703766,0.22131703794002533,0.3493330478668213,0.12987254559993744,0.7727302807044983,0.7902400000000002,1.2368450929641717,0.5488600000000002
wrn-sgd-wd-sched-large3-E1p00,30,0.10608191788196564,0.29291650652885437,0.21059970557689667,0.2386857271194458,0.06515053659677505,0.7248875588989272,0.79638,1.225502441635133,0.5447000000000003
wrn-sgd-wd-sched-large3-E1p00,35,0.10356591641902924,0.2383478283882141,0.1690041869878769,0.26018834114074707,0.04046516865491867,0.652858580093384,0.8334999999999998,1.1512656358337394,0.5827799999999996
wrn-sgd-wd-sched-large3-E1p00,40,0.09830258786678314,0.20277921855449677,0.128921240568161,0.1924266368150711,0.02590710110962391,0.619443239936829,0.8334800000000002,1.0887588924407963,0.599079999999999
wrn-sgd-wd-sched-large3-E1p00,45,0.10223060846328735,0.1837279498577118,0.13914701342582703,0.16779360175132751,0.10756193101406097,0.5528473549842832,0.8618799999999999,1.0532534907531734,0.6156599999999999
wrn-sgd-wd-sched-large3-E1p00,50,0.10311578214168549,0.13488595187664032,0.08642473816871643,0.18602341413497925,0.013249118812382221,0.4906540956878664,0.8823400000000009,1.0253522511672974,0.6157399999999996
wrn-sgd-wd-sched-large3-E1p00,55,0.09282422065734863,0.03611423447728157,0.040454376488924026,0.15761016309261322,0.036871567368507385,0.4528274345588685,0.8918800000000001,0.9220359542846686,0.66272
wrn-sgd-wd-sched-large3-E1p00,60,0.09001123160123825,0.03150781989097595,0.02882249467074871,0.1379929929971695,0.006978439632803202,0.39877604677200296,0.9111599999999997,0.874018437767028,0.6719599999999999
wrn-sgd-wd-sched-large3-E1p00,65,0.07634419202804565,-0.08629447966814041,-0.04704514145851135,0.13441899418830872,0.03261783346533775,0.29737437556266805,0.9431000000000002,0.7294549089813224,0.7283200000000013
wrn-sgd-wd-sched-large3-E1p00,70,0.0668870359659195,-0.09775976836681366,-0.043422047048807144,0.10769190639257431,0.016837071627378464,0.227084833650589,0.9508399999999998,0.6287527533721922,0.7627200000000002
wrn-sgd-wd-sched-large3-E1p00,75,0.052818283438682556,-0.18647675216197968,-0.10931269079446793,0.0970352366566658,0.01097690686583519,0.15182906218051895,0.9719599999999999,0.5088288030147554,0.8055599999999998
wrn-sgd-wd-sched-large3-E1p00,80,0.04110622778534889,-0.3356575667858124,-0.18798886239528656,0.08453962951898575,-0.001517802244052291,0.09599300029993058,0.98564,0.4073407974338531,0.8496400000000003
wrn-sgd-wd-sched-large3-E1p00,85,0.027345243841409683,-0.29242295026779175,-0.1610572636127472,0.07834059000015259,0.005523807369172573,0.054831652816534016,0.9925400000000003,0.3034385478496553,0.8893399999999994
wrn-sgd-wd-sched-large3-E1p00,90,0.017204711213707924,-0.39230453968048096,-0.21234683692455292,0.07651007920503616,-0.021431345492601395,0.028658891329169267,0.9953399999999993,0.2177228788900374,0.9201000000000003
wrn-sgd-wd-sched-large3-E1p00,95,0.011931451968848705,-0.2422100007534027,-0.13463400304317474,0.0720871165394783,-0.0009871547808870673,0.017622621712088605,0.9970399999999998,0.1671396448469163,0.9404
wrn-sgd-wd-sched-large3-E1p00,100,0.009884475730359554,-0.3041154742240906,-0.165272057056427,0.06871373951435089,-0.009029676206409931,0.014067618338465687,0.9975400000000002,0.1480574347686765,0.9484600000000001


==> wrn-sgd_accuracy.csv <==
model,epoch,max_samples,clean_loss,clean_accuracy,adv_loss,adv_accuracy
wrn-sgd-wd-sched-large3-E1p00,  0,1024,2.892487722285,0.090992647059,2.978637527017,0.000000000000
wrn-sgd-wd-sched-large3-E1p00,  5,1024,1.247314901913,0.573529411765,1.374432472622,0.329044117647
wrn-sgd-wd-sched-large3-E1p00, 10,1024,1.017751795404,0.713235294118,1.243411400739,0.362132352941
wrn-sgd-wd-sched-large3-E1p00, 15,1024,0.950864847969,0.713235294118,1.184935527689,0.389705882353
wrn-sgd-wd-sched-large3-E1p00, 20,1024,0.909947244560,0.723345588235,1.194679709042,0.361213235294
wrn-sgd-wd-sched-large3-E1p00, 25,1024,0.851839167230,0.748161764706,1.103039163000,0.410845588235
wrn-sgd-wd-sched-large3-E1p00, 30,1024,0.810319392120,0.748161764706,1.085688643596,0.418198529412
wrn-sgd-wd-sched-large3-E1p00, 35,1024,0.737991624019,0.785845588235,1.079806790632,0.418198529412
wrn-sgd-wd-sched-large3-E1p00, 40,1024,0.710151830140,0.780330882353,1.020688106032,0.440257352941
wrn-sgd-wd-sched-large3-E1p00, 45,1024,0.682143803905,0.801470588235,1.058619152097,0.420955882353
wrn-sgd-wd-sched-large3-E1p00, 50,1024,0.650966249845,0.806066176471,1.145820274073,0.400735294118
wrn-sgd-wd-sched-large3-E1p00, 55,1024,0.617610415992,0.797794117647,1.039305048830,0.427389705882
wrn-sgd-wd-sched-large3-E1p00, 60,1024,0.607218013090,0.811580882353,1.097808322486,0.403492647059
wrn-sgd-wd-sched-large3-E1p00, 65,1024,0.546569678713,0.821691176471,1.103404637645,0.430147058824
wrn-sgd-wd-sched-large3-E1p00, 70,1024,0.521792122546,0.818933823529,1.180023466840,0.431066176471
wrn-sgd-wd-sched-large3-E1p00, 75,1024,0.501454777577,0.838235294118,1.374993857215,0.414522058824
wrn-sgd-wd-sched-large3-E1p00, 80,1024,0.494162496398,0.847426470588,1.591655611992,0.387867647059
wrn-sgd-wd-sched-large3-E1p00, 85,1024,0.469261406976,0.843750000000,1.712637922343,0.405330882353
wrn-sgd-wd-sched-large3-E1p00, 90,1024,0.496688623639,0.844669117647,2.020391429172,0.390625000000
wrn-sgd-wd-sched-large3-E1p00, 95,1024,0.499904351199,0.848345588235,2.228129835690,0.397977941176

